DR-DAQP: A Hybrid Operator Splitting and Active-Set Solver for Affine Variational Inequalities

We present DR-DAQP, an open-source solver for strongly monotone affine variational inequalities (AVIs) that combines Douglas-Rachford operator splitting with an active-set acceleration strategy. The key idea is to estimate the active set along the iterations to attempt directly computing a point that satisfies the optimality conditions. This step yields the exact AVI solution when the active set is correctly estimated, thus overcoming the asymptotic convergence limitation inherent in first-order methods. Moreover, we exploit warm-starting and pre-factorization of relevant matrices to further accelerate evaluation of the algorithm iterations. We prove convergence and establish conditions under which the algorithm terminates in finite time with the exact solution. Numerical experiments on a randomly generated set of AVIs and on a set of multi-agent optimal control problems show that DR-DAQP outperforms several state-of-the-art solvers. A high-performing C implementation is available at https://github.com/darnstrom/daqp, with easily-accessible interfaces to Julia, MATLAB, and Python.

==> data/daqp_vs_daqpcold_clara.dat <==
n tmindaqp tmindaqpnojump tmindaqpcold tminclara tmeddaqp tmeddaqpnojump tmeddaqpcold tmedclara tmaxdaqp tmaxdaqpnojump tmaxdaqpcold tmaxclara
5.0	2.2104e-5	2.7624e-5	4.9826e-5	0.001835127	3.62085e-5	8.64325e-5	0.00011908599999999999	0.0110020945	0.000176885	0.000877575	0.001647915	0.104348866
10.0	7.1108e-5	6.9769e-5	0.000262405	0.00538636	9.8257e-5	0.0002668395	0.000818923	0.04393835	0.000181087	0.005395965	0.005135722	0.128123513
15.0	0.000126514	0.000135758	0.000599572	0.009874431	0.000192816	0.000601425	0.002530162	0.1141987495	0.000384978	0.004058691	0.017246368	0.277846758
20.0	0.000240887	0.00023374	0.001487464	0.017926419	0.0003529265	0.0011567105	0.008096266500000001	0.243036165	0.0007302	0.00475527	0.024360384	0.582349126
25.0	0.000373355	0.000454919	0.002707697	0.025501642	0.000589986	0.001818591	0.013048104	0.397795939	0.003799743	0.005541583	0.051719506	0.721904448
30.0	0.000608646	0.000730798	0.003991036	0.045774126	0.0009748815	0.0028172475	0.036033866	0.654364703	0.003960383	0.006628234	0.084452978	1.31373509
35.0	0.000978079	0.001167463	0.005953379	0.053101784	0.0015539199999999999	0.004523795	0.060621216	1.0695710895000001	0.004545504	0.00923703	0.158871191	1.575966466
40.0	0.001465912	0.001527764	0.010256936	0.073816014	0.0020875345	0.0061475665	0.0936557965	1.448621425	0.007637646	0.014442331	0.268324229	2.398214827
45.0	0.002050837	0.003484617	0.023431923	0.135531322	0.003337767	0.009335102	0.1735659715	2.3114991	0.008858376	0.019541859	0.37753095	3.405032561
50.0	0.002607107	0.00294407	0.024542631	0.116980686	0.003959868	0.0119462205	0.226992337	3.1738197925	0.010651239	0.028495857	0.528687204	5.20005879


==> data/iter_comparison.dat <==
iter pg fbf eg dr daqp daqpnonewt
1.0	0.7144236256319872	0.912140851420798	0.7144236273836463	5.159421907177686	5.159421907177686	5.159421907177686
2.0	0.6734478448650234	0.7114806758432934	0.6749935560193838	1.9098429923081393	1.9098429923081393	1.9098429923081393
3.0	0.6360750267930393	0.6739763860796882	0.6387934358598594	0.893795517585096	0.893795517585096	0.893795517585096
4.0	0.6017579552352009	0.6383504012963882	0.6051670268825391	0.5829479663100031	0.5829479663100031	0.5829479663100031
5.0	0.5701247524015838	0.604818370544611	0.5739945636800285	0.4445899710902006	0.4445899710902006	0.4445899710902006
6.0	0.5410462955800817	0.5736983128452099	0.5450377067148249	0.3815168418290983	0.3815168418290983	0.3815168418290983
7.0	0.5142455211841079	0.5448192281625881	0.518149159434706	0.33094981747662483	0.33094981747662483	0.33094981747662483
8.0	0.4894766259709181	0.5180294802148787	0.49319432437423993	0.2922065025467899	0.2922065025467899	0.2922065025467899
9.0	0.46570417443464623	0.49319364738591437	0.46992069110293183	0.2625000913719562	0.2625000913719562	0.2625000913719562
10.0	0.44318286032267973	0.4706087512103847	0.4477471805727689	0.24069800072655367	0.24069800072655367	0.24069800072655367
11.0	0.421998880226152	0.4499023782459708	0.42704387716223347	0.22037496496396425	0.22037496496396425	0.22037496496396425
12.0	0.4026007309514351	0.4304552973527644	0.40770568261826207	0.2005989286924517	0.2005989286924517	0.2005989286924517
13.0	0.3902772248794703	0.4122730105984393	0.39409721884433824	0.1825984629399677	0.1825984629399677	0.1825984629399677
14.0	0.38038249049308526	0.40108318447297736	0.3843235091332095	0.1663199004453277	0.1663199004453277	0.1663199004453277
15.0	0.37107017426994127	0.3914467024516093	0.3750851186686671	0.15157301878804527	0.15157301878804527	0.15157301878804527
16.0	0.3622999349319597	0.38229407479589966	0.3663526562959572	0.13843786788144488	0.13843786788144488	0.13843786788144488
17.0	0.3540353751963201	0.3736327964389506	0.35809531714282605	0.12708227308041303	0.12708227308041303	0.12708227308041303
18.0	0.3462434042150732	0.36543476320511653	0.35028508891181503	0.11792305597970346	0.11792305597970346	0.11792305597970346
19.0	0.33881884955698605	0.3576716580774839	0.3428751362651548	0.10945534238881828	0.10945534238881828	0.10945534238881828
20.0	0.3314867774679121	0.3503164400893176	0.3354817685333592	0.10149623885577864	0.10149623885577864	0.10149623885577864
21.0	0.3244433615847474	0.343333710679343	0.32837135336155365	0.09399717954200779	0.09399717954200779	0.09399717954200779
22.0	0.3176887642875529	0.3366351944895905	0.3215268743916734	0.08695721604699863	0.08695721604699863	0.08695721604699863
23.0	0.31116954157173926	0.3299389918744504	0.314917341037722	0.0804061807457707	0.0804061807457707	0.0804061807457707
24.0	0.30486271316348645	0.3233858762516939	0.30852330161178393	0.07437375584637644	0.07437375584637644	0.07437375584637644
25.0	0.2988115186212168	0.31703776056161365	0.3023359568441384	0.06887535680461342	0.06887535680461296	0.06887535680461342
26.0	0.2929494836878306	0.31088689935088987	0.29634863996051425	0.0638764429571985	0.06387644295719808	0.0638764429571985
27.0	0.28729302493593506	0.3049258020091792	0.29055477633562915	0.05935555529788871	0.05935555529789065	0.05935555529788871
28.0	0.2818324946430223	0.2991485352063727	0.28499214762451847	0.05528633442178167	0.055286334421782664	0.05528633442178167
29.0	0.2765594757136855	0.2935497859599381	0.27959098111846203	0.05162698578014796	0.051626985780150646	0.05162698578014796
30.0	0.27146650472792233	0.2881254478307409	0.27437296344952977	0.04832909229117174	0.04832909229117389	0.04832909229117174
31.0	0.26654686618988177	0.2828713513234277	0.2693311700893276	0.045345659623886085	0.01726018662490224	0.045345659623886085
32.0	0.2617945329336929	0.27778424357543197	0.2644591991088523	0.04263607566582206	0.015808034936778133	0.04263607566582206
33.0	0.25720405562781334	0.272861249841736	0.25975120747049796	0.04016825107008678	0.014523172417620543	0.04016825107008678
34.0	0.2527703912588788	0.26810062839891013	0.25520185623302155	0.037834137903308834	0.013407287967573005	0.037834137903308834
35.0	0.2484895243398625	0.26353045740901276	0.25080623533260127	0.03566026798669135	0.012460555799657947	0.03566026798669135
36.0	0.2443564623455398	0.2591093281990224	0.2465597342098496	0.03368306771077206	0.011670038869690504	0.03368306771077206
37.0	0.24036629076643273	0.25483707347200674	0.24245856099668764	0.03189710512014456	7.333915992221139e-14	0.03189710512014456
38.0	0.23651497378538028	0.25070862104621316	0.2384981951796493	0.030292859087660187	NaN	0.030292859087660187
39.0	0.23279923866903937	0.24671843259970075	0.23467423108470542	0.028859825424684325	NaN	0.028859825424684325
40.0	0.2292155055543931	0.24286297741357063	0.23098216971443378	0.027577079737456323	NaN	0.027577079737456323
41.0	0.22576086505462528	0.23913815774360087	0.2274190403963347	0.026426433836761475	NaN	0.026426433836761475
42.0	0.2224323964472081	0.23554045506756555	0.22398123025170638	0.02534777626774031	NaN	0.02534777626774031
43.0	0.2191635846034673	0.23206662772320674	0.22066569784149864	0.02432831491678391	NaN	0.02432831491678391
44.0	0.21611589400869083	0.22871351711239646	0.21746953114069248	0.02335814552657649	NaN	0.02335814552657649
45.0	0.21331609905431934	0.22547809188117537	0.21448638669491565	0.022421677520265547	NaN	0.022421677520265547
46.0	0.21064224562960357	0.22256638122448028	0.2118345948938394	0.02151751271312526	NaN	0.02151751271312526
47.0	0.20806873325904982	0.21983663965864866	0.2093049078098484	0.02064446314864973	NaN	0.02064446314864973
48.0	0.20559455826812015	0.2171250443538419	0.20688114103243083	0.0198019313910999	NaN	0.0198019313910999
49.0	0.2032190400799015	0.2145212495568718	0.2045467597872564	0.01898987585283654	NaN	0.01898987585283654
50.0	0.20094127518844457	0.2120095681338907	0.20229078855823815	0.018208768113435428	NaN	0.018208768113435428
51.0	0.19876028265741558	0.20959015434903303	0.20008239393561272	0.017459549581334596	NaN	0.017459549581334596
52.0	0.1966725548941733	0.20726211511499812	0.19792194375352476	0.016738541379759473	NaN	0.016738541379759473
53.0	0.19466646074438146	0.2050244310191184	0.19585327471511577	0.016038250450238004	NaN	0.016038250450238004
54.0	0.19272223616366857	0.2028761421439937	0.1938493886966445	0.0153562776963405	NaN	0.0153562776963405
55.0	0.19046509930075736	0.20081410878916137	0.1919002311635675	0.01469887599037503	NaN	0.01469887599037503
56.0	0.18820960181654325	0.19864769323005005	0.19000617659533395	0.014068660673680922	NaN	0.014068660673680922
57.0	0.18601473415656827	0.1962516467135373	0.18809928147798294	0.01346711183155426	NaN	0.01346711183155426
58.0	0.18387880648324836	0.19394838963193312	0.18594268925445867	0.012895956824306233	NaN	0.012895956824306233
59.0	0.1818012597209593	0.19172478047971778	0.18384404804438242	0.01235689489172044	NaN	0.01235689489172044
60.0	0.17978171687434075	0.18955978572848542	0.1818027146755994	0.011851257262123537	NaN	0.011851257262123537
61.0	0.17781962551251548	0.1874491643969027	0.17981793282181968	0.011377630262375066	NaN	0.011377630262375066
62.0	0.17591470040519047	0.18539217762039467	0.17788903505788697	0.010936726087426168	NaN	0.010936726087426168
63.0	0.17400211028427431	0.18338904394800823	0.17601537276553886	0.01052802244810388	NaN	0.01052802244810388
64.0	0.1719559510596437	0.181391462749827	0.17419644056895423	0.010149894543722704	NaN	0.010149894543722704
65.0	0.16997139261744418	0.17926120460614386	0.172432836423479	0.009799937563816556	NaN	0.009799937563816556
66.0	0.1680500393162514	0.1771848472788483	0.1707203747937199	0.00947527538266616	NaN	7.333915992221139e-14
67.0	0.166194414870849	0.17516630179912274	0.1688822183504356	0.009172829809940532	NaN	NaN
68.0	0.16440400960722784	0.17320705481539983	0.16708943059345324	0.008889536313085193	NaN	NaN
69.0	0.16267969676991742	0.17130937678920816	0.16536033434016198	0.008622504417103891	NaN	NaN
70.0	0.16102195320374116	0.1694726738202236	0.16369566562199198	0.008369127777604374	NaN	NaN
71.0	0.1594881544141925	0.1676976584188489	0.16209501087148595	0.00812715064089502	NaN	NaN
72.0	0.15801683657743307	0.16598488922149107	0.1606066563306974	0.007894696675147536	NaN	NaN
73.0	0.15642526175197305	0.1643715593050298	0.15902329620249955	0.007670265345767931	NaN	NaN
74.0	0.15482701559259254	0.16283803006920156	0.1574162431075473	0.007452701292046278	NaN	NaN
75.0	0.15322666207265206	0.16124737551331322	0.15580889372957857	0.007241143472760959	NaN	NaN
76.0	0.15162578618356404	0.15962392174873125	0.154202675140471	0.0070349623521747265	NaN	NaN
77.0	0.1500253654337948	0.15799616155667376	0.15259840349527404	0.006833694128852417	NaN	NaN
78.0	0.14842660884842937	0.15636772657117703	0.15099711174735647	0.006636980363004314	NaN	NaN
79.0	0.14683087907779824	0.15474010970761187	0.1493999591427379	0.006444519303309136	NaN	NaN
80.0	0.14523937247163587	0.15311421351097346	0.1478080005732124	0.006256032239026027	NaN	NaN
81.0	0.1436534307400836	0.15149103130179248	0.1462223431113163	0.006071245071578747	NaN	NaN
82.0	0.14207409172363072	0.14987171866222873	0.1446441407184882	0.005889882755297308	NaN	NaN
83.0	0.1405030771657528	0.14825742879851547	0.14307447617579233	0.005711672781217165	NaN	NaN
84.0	0.1389414611854207	0.14664920869566922	0.14151427344493228	0.005536353578937265	NaN	NaN
85.0	0.13739050716418436	0.14504814199182542	0.13996414963558532	0.0053636843578980156	NaN	NaN
86.0	0.13585083173116946	0.14345529712761207	0.13842426353023837	0.005193454067442633	NaN	NaN
87.0	0.1343235137077838	0.1418719444134029	0.13689829271881543	0.005025488365049421	NaN	NaN
88.0	0.13286920686081735	0.140299071652109	0.13538347182405808	0.004859654402269408	NaN	NaN
89.0	0.13144807872186554	0.13873767871697193	0.13388413824006526	0.004695863716399303	NaN	NaN
90.0	0.13004514876545728	0.13718785056977528	0.13245489862591428	0.004534073585226519	NaN	NaN
91.0	0.12865267836569416	0.13565163930306698	0.13104143426947326	0.0043742870167409525	NaN	NaN
92.0	0.12727599385471303	0.13412918747345073	0.1296451953990414	0.004216551298036248	NaN	NaN
93.0	0.1259117909308725	0.13262969657378862	0.1282624986489896	0.004060954875156493	NaN	NaN
94.0	0.12455872954463712	0.1312059347599748	0.12689229606714586	0.003907622357445621	NaN	NaN
95.0	0.12321709602577235	0.12979760715684505	0.125534828330101	0.0037567076306647997	NaN	NaN
96.0	0.12188694848109982	0.12840631447255924	0.12419005054807317	0.0036083853537059434	NaN	NaN
97.0	0.12056824170892973	0.12702892990514678	0.12285783585825066	0.003462841408063368	NaN	NaN
98.0	0.1192609055159684	0.1256647817652301	0.12153806419426168	0.003320263079102814	NaN	NaN
99.0	0.1179683107304222	0.12431406095117763	0.12023379825140972	0.0031808298188876955	NaN	NaN
100.0	0.11668712147969357	0.1229766487092713	0.11894178430157969	0.0030447053602939145	NaN	NaN


==> data/lmpc_mpc.dat <==
k tlmpc 
1 0.00078411
2 5.0771e-05
3 2.5738e-05
4 4.351e-05
5 0.000120788
6 8.9935e-05
7 0.000111839
8 0.000161713
9 2.0687e-05
10 2.3794e-05
11 2.1829e-05
12 4.6201e-05
13 2.1755e-05
14 1.7034e-05
15 1.6511e-05
16 1.5924e-05
17 1.3809e-05
18 9.537e-06
19 9.611e-06
20 9.121e-06
21 9.9e-06
22 9.59e-06
23 9.451e-06
24 9.868e-06
25 1.037e-05
26 1.0135e-05
27 9.89e-06
28 9.537e-06
29 9.868e-06
30 9.847e-06
31 9.441e-06
32 1.0274e-05
33 1.1192e-05
34 1.0295e-05
35 1.0531e-05
36 1.052e-05
37 9.431e-06
38 9.665e-06
39 9.943e-06
40 1.0338e-05


==> data/nashopt_mpc.dat <==
k tnashopt 
1 0.04421424865722656
2 0.02826666831970215
3 0.07952380180358887
4 0.07315301895141602
5 0.07974934577941895
6 0.07640981674194336
7 0.06230449676513672
8 0.02707672119140625
9 0.07343840599060059
10 0.07984495162963867
11 0.025188922882080078
12 0.053668975830078125
13 0.05174422264099121
14 0.05204439163208008
15 0.04758644104003906
16 0.0679161548614502
17 0.006214141845703125
18 0.005240201950073242
19 0.005173444747924805
20 0.0054476261138916016
21 0.01383519172668457
22 0.00447535514831543
23 0.0044443607330322266
24 0.00473785400390625
25 0.00471186637878418
26 0.004676342010498047
27 0.004612922668457031
28 0.0046443939208984375
29 0.004662752151489258
30 0.004548788070678711
31 0.004554033279418945
32 0.004557132720947266
33 0.004436969757080078
34 0.0045337677001953125
35 0.004384040832519531
36 0.004585742950439453
37 0.004523754119873047
38 0.004442453384399414
39 0.004418849945068359
40 0.004422664642333984


==> data/nashopt_mpc_full.dat <==
k tnashopt 
1 10.893730640411377
2 5.250115871429443
3 23.229552745819092
4 29.218926906585693
5 9.057209968566895
6 5.603377819061279
7 8.0238938331604
8 9.238590478897095
9 38.76970648765564
10 5.987777471542358
11 45.145087003707886
12 20.265554189682007
13 10.670194625854492
14 2.7032089233398438
15 0.40730714797973633
16 0.6603150367736816
17 0.010833978652954102
18 0.009864330291748047
19 0.010107755661010742
20 0.009589195251464844
21 0.009341955184936523
22 0.010797262191772461
23 0.00934147834777832
24 0.009814023971557617
25 0.008998870849609375
26 0.009167194366455078
27 0.009804010391235352
28 0.009357929229736328
29 0.009830236434936523
30 0.009250164031982422
31 0.009352684020996094
32 0.008946657180786133
33 0.009090662002563477
34 0.009005308151245117
35 0.00901174545288086
36 0.010978937149047852
37 0.011168956756591797
38 0.009078025817871094
39 0.011304616928100586
40 0.009005069732666016


==> data/new_mpc/dr_daqp.dat <==
horizon variables constraints sample_1 sample_2 sample_3 sample_4 sample_5 sample_6 sample_7 sample_8 sample_9 sample_10 sample_11 sample_12 sample_13 sample_14 sample_15 sample_16 sample_17 sample_18 sample_19 sample_20 sample_21 sample_22 sample_23 sample_24 sample_25 sample_26 sample_27 sample_28 sample_29 sample_30 sample_31 sample_32 sample_33 sample_34 sample_35 sample_36 sample_37 sample_38 sample_39 sample_40 sample_41 sample_42 sample_43 sample_44 sample_45 sample_46 sample_47 sample_48 sample_49 sample_50 median q25 q75 successful
10 33 183 3.631780055e-04 4.289900025e-04 3.692179962e-04 3.735060018e-04 3.963599956e-04 4.210650004e-04 5.803719978e-04 4.218769973e-04 4.114070034e-04 4.515320034e-04 3.522269981e-04 3.962490009e-04 3.942550029e-04 4.209050021e-04 4.002059941e-04 3.936639987e-04 3.940150054e-04 3.903780016e-04 4.063880042e-04 3.940750030e-04 3.972210034e-04 3.891860033e-04 4.718799973e-04 4.022210051e-04 3.982729904e-04 3.894760011e-04 3.906600032e-04 3.878549978e-04 4.224779987e-04 3.884350008e-04 3.921109965e-04 3.898469949e-04 5.272939961e-04 4.184499994e-04 3.959189999e-04 4.022110006e-04 3.569760011e-04 3.104799980e-04 3.928729930e-04 3.871529989e-04 3.863299935e-04 3.940449969e-04 3.892159948e-04 4.047549955e-04 3.946270008e-04 3.870619912e-04 3.873020032e-04 3.871930021e-04 3.881450029e-04 4.208750033e-04 3.940600000e-04 3.882175024e-04 4.059797520e-04 50
15 48 273 6.541199982e-04 5.986480028e-04 6.045880073e-04 7.006070009e-04 5.871750109e-04 6.753800044e-04 6.304150011e-04 6.601310015e-04 5.865329949e-04 6.147369932e-04 6.420590071e-04 6.528369995e-04 5.988070043e-04 7.241999992e-04 6.214290042e-04 7.958350034e-04 6.043280009e-04 6.025240000e-04 6.120620092e-04 5.947699974e-04 6.600500055e-04 5.982859948e-04 6.283429975e-04 6.535189968e-04 5.934969959e-04 6.189749984e-04 7.152640028e-04 6.065099951e-04 8.290570040e-04 6.227320046e-04 5.975340027e-04 6.159790064e-04 6.347240051e-04 6.320399989e-04 6.013609964e-04 6.009410063e-04 7.458709952e-04 5.894899950e-04 6.660330037e-04 5.896700022e-04 6.488209983e-04 5.933760040e-04 7.478749976e-04 6.941950051e-04 7.218350074e-04 6.025840048e-04 6.595999948e-04 5.904909995e-04 5.872550028e-04 5.900609976e-04 6.202020013e-04 5.986877532e-04 6.599375029e-04 50
20 63 363 1.366278011e-03 1.140076005e-03 1.327446000e-03 1.368672994e-03 1.256574003e-03 1.377337998e-03 1.358964000e-03 1.513372001e-03 1.143203008e-03 1.239311001e-03 1.303861995e-03 1.303129997e-03 1.123616996e-03 1.263004997e-03 1.109418998e-03 1.317547998e-03 1.236796001e-03 1.171726006e-03 1.352332001e-03 1.189258997e-03 1.255831994e-03 1.105602998e-03 1.230676004e-03 1.114109007e-03 1.297379997e-03 1.175663005e-03 1.559228003e-03 1.221237006e-03 1.469761999e-03 1.245603999e-03 1.228982001e-03 1.141720000e-03 1.449564006e-03 1.181273001e-03 1.336563000e-03 1.352903993e-03 1.532899005e-03 1.358825000e-03 1.282942998e-03 1.210347997e-03 1.358424001e-03 1.130186996e-03 1.114718994e-03 1.379663001e-03 1.250702997e-03 1.271481000e-03 1.355577995e-03 1.119066997e-03 1.142561996e-03 1.242919003e-03 1.256202999e-03 1.177065504e-03 1.354909495e-03 50
25 78 453 2.115144998e-03 2.325477995e-03 2.417798991e-03 2.328983996e-03 2.037040002e-03 2.193551001e-03 2.443247999e-03 2.526973003e-03 1.888772997e-03 2.484573997e-03 2.716176001e-03 2.343351996e-03 2.103093997e-03 2.499553004e-03 2.111989001e-03 2.720235010e-03 2.198782000e-03 2.033292003e-03 2.431945999e-03 2.200274997e-03 2.432517998e-03 2.260828005e-03 2.090127993e-03 1.930330996e-03 2.272588004e-03 2.265785995e-03 2.467582992e-03 2.219730006e-03 2.460409996e-03 2.459347008e-03 2.032891003e-03 1.897931004e-03 2.420023993e-03 2.368696994e-03 2.329776005e-03 2.404334999e-03 2.566978997e-03 2.285933995e-03 2.059320999e-03 2.221203998e-03 2.269984005e-03 1.930490995e-03 1.896808004e-03 2.265646006e-03 2.061595005e-03 1.952661994e-03 2.595882004e-03 2.149149004e-03 2.050765004e-03 2.118121003e-03 2.265716001e-03 2.093369494e-03 2.428965498e-03 50
30 93 543 3.607029001e-03 3.851563997e-03 3.495780002e-03 3.940420007e-03 3.806740999e-03 3.549790999e-03 4.413613002e-03 4.204101999e-03 2.988836000e-03 3.930652005e-03 4.082624997e-03 3.765244997e-03 3.834012998e-03 4.138078999e-03 3.471205004e-03 3.921445001e-03 3.248789995e-03 3.508886010e-03 3.721872999e-03 3.502192994e-03 3.816830002e-03 3.628537997e-03 3.503234999e-03 3.069365004e-03 3.721240995e-03 3.419178007e-03 4.201326999e-03 3.597249997e-03 3.998559005e-03 3.812873001e-03 3.273126000e-03 3.074244996e-03 3.724788003e-03 3.468139992e-03 3.635562993e-03 3.455466001e-03 4.197049006e-03 4.215571993e-03 3.371489001e-03 3.494128003e-03 3.829904999e-03 3.314141999e-03 3.032747001e-03 3.913360000e-03 3.625213001e-03 3.218042999e-03 4.157165000e-03 3.702025999e-03 3.541024991e-03 3.589324995e-03 3.632050495e-03 3.476935753e-03 3.897911000e-03 50


==> data/new_mpc/lemke.dat <==
horizon variables constraints sample_1 sample_2 sample_3 sample_4 sample_5 sample_6 sample_7 sample_8 sample_9 sample_10 sample_11 sample_12 sample_13 sample_14 sample_15 sample_16 sample_17 sample_18 sample_19 sample_20 sample_21 sample_22 sample_23 sample_24 sample_25 sample_26 sample_27 sample_28 sample_29 sample_30 sample_31 sample_32 sample_33 sample_34 sample_35 sample_36 sample_37 sample_38 sample_39 sample_40 sample_41 sample_42 sample_43 sample_44 sample_45 sample_46 sample_47 sample_48 sample_49 sample_50 median q25 q75 successful
10 33 183 2.269199500e-02 9.249860013e-04 8.841290037e-04 9.581760023e-04 8.366000038e-04 8.671579999e-04 9.669430001e-04 1.036494003e-03 8.647930081e-04 9.097379952e-04 1.065997996e-03 9.129130049e-04 8.474009956e-04 8.730379996e-04 8.852910032e-04 8.507370003e-04 8.784270030e-04 8.345859969e-04 9.075839989e-04 8.596630068e-04 8.609559954e-04 8.507360035e-04 8.592629965e-04 1.004033002e-03 8.752429931e-04 8.308500037e-04 8.586109980e-04 8.211320019e-04 8.855319975e-04 8.891180041e-04 8.415799966e-04 8.398759965e-04 8.708349997e-04 9.888539935e-04 8.781280048e-04 8.767859981e-04 1.109640005e-03 8.673679986e-04 8.803419987e-04 8.371009972e-04 8.490629916e-04 8.615580009e-04 8.555060122e-04 8.880870009e-04 9.009700007e-04 8.676090074e-04 8.591929945e-04 8.375819962e-04 8.652140023e-04 9.848170084e-04 8.719364996e-04 8.562822586e-04 9.059304994e-04 50
15 48 273 2.794642998e-03 2.706578998e-03 3.670084996e-03 2.544546005e-03 2.471430002e-03 2.762962999e-03 2.923351996e-03 3.118538007e-03 2.691690999e-03 2.361885003e-03 2.412280010e-03 2.908464994e-03 3.034811001e-03 3.234321994e-03 3.075977002e-03 3.340720999e-03 2.543654999e-03 2.483422002e-03 3.248851004e-03 2.921961001e-03 3.271572001e-03 2.909906994e-03 3.050699997e-03 2.932208998e-03 2.939292004e-03 3.382979994e-03 3.732002006e-03 3.262455000e-03 3.376588007e-03 2.486377001e-03 2.955422002e-03 3.355708999e-03 3.428705000e-03 2.932370007e-03 2.418471006e-03 3.145618000e-03 3.187645008e-03 2.991269997e-03 2.886934999e-03 2.493170003e-03 3.459553001e-03 3.183127999e-03 3.334419998e-03 3.359304996e-03 2.512086001e-03 3.339308001e-03 3.289366003e-03 2.973386006e-03 2.970582005e-03 3.004544997e-03 2.982328002e-03 2.770882998e-03 3.269292751e-03 50
20 63 363 5.903442005e-03 5.603242003e-03 5.981556998e-03 5.981998998e-03 6.683817002e-03 5.930481995e-03 6.073178003e-03 6.004600000e-03 5.207051996e-03 5.498296006e-03 5.467358002e-03 5.777517006e-03 5.272474998e-03 6.176891999e-03 5.962409996e-03 7.096246998e-03 5.916366004e-03 6.381815001e-03 5.557564997e-03 5.564660001e-03 6.669208997e-03 5.216439997e-03 6.621482004e-03 5.266012005e-03 5.443414004e-03 5.808153997e-03 5.911687003e-03 5.750716002e-03 6.029766002e-03 6.225060999e-03 5.924121004e-03 5.687058998e-03 6.202770994e-03 5.997266999e-03 5.792295000e-03 5.259890997e-03 5.924832003e-03 6.008368000e-03 6.402491003e-03 5.710100995e-03 6.006263000e-03 5.326774997e-03 5.587371008e-03 5.885778999e-03 6.299040004e-03 5.631914995e-03 6.047819996e-03 5.241195999e-03 5.595878996e-03 6.103725005e-03 5.914026504e-03 5.589498005e-03 6.043306497e-03 50
25 78 453 9.777236999e-03 1.120466200e-02 9.041534999e-03 1.002909701e-02 1.003955600e-02 1.070466800e-02 1.123161900e-02 1.244196900e-02 1.081768799e-02 1.135147400e-02 1.033397600e-02 9.944640005e-03 1.028120700e-02 9.466447998e-03 9.356663009e-03 1.122251300e-02 1.059696600e-02 9.692209002e-03 9.326988009e-03 9.197555999e-03 1.275163700e-02 1.112454000e-02 1.035325200e-02 9.462110000e-03 1.049501700e-02 9.435991997e-03 1.108079900e-02 1.035410400e-02 1.125159800e-02 1.027733999e-02 1.026971500e-02 1.051498300e-02 1.055524001e-02 9.782979003e-03 1.081044600e-02 1.063474800e-02 9.872907001e-03 1.011688100e-02 9.563348998e-03 9.420543007e-03 9.863990999e-03 9.655301001e-03 1.086218101e-02 1.007330100e-02 1.013179899e-02 8.776039998e-03 1.104068400e-02 9.374175999e-03 9.165486001e-03 1.047344600e-02 1.027352750e-02 9.664528001e-03 1.078400150e-02 50
30 93 543 1.487276300e-02 1.649553900e-02 1.646886001e-02 1.345892600e-02 1.551476101e-02 1.591020800e-02 1.381418699e-02 1.529858700e-02 1.398397500e-02 1.773411001e-02 1.685943901e-02 1.497745800e-02 1.686935701e-02 1.416196800e-02 1.679593000e-02 1.786140900e-02 1.501486699e-02 1.563999601e-02 1.521286700e-02 1.682540500e-02 1.706960100e-02 1.750008500e-02 1.750890100e-02 1.438476200e-02 1.622397301e-02 1.405732200e-02 1.608580500e-02 1.657158200e-02 1.799936600e-02 1.644396400e-02 1.515584100e-02 1.500767600e-02 1.741005600e-02 1.564898200e-02 1.743739700e-02 1.545928700e-02 1.801534600e-02 1.585207100e-02 1.468147700e-02 1.500401901e-02 1.802862999e-02 1.426477900e-02 1.725890500e-02 1.694682300e-02 1.617653600e-02 1.495299200e-02 1.565718700e-02 1.464962699e-02 1.356205800e-02 1.857755499e-02 1.588113950e-02 1.498409825e-02 1.692745650e-02 50


==> data/new_mpc/log_ipm.dat <==
horizon variables constraints sample_1 sample_2 sample_3 sample_4 sample_5 sample_6 sample_7 sample_8 sample_9 sample_10 sample_11 sample_12 sample_13 sample_14 sample_15 sample_16 sample_17 sample_18 sample_19 sample_20 sample_21 sample_22 sample_23 sample_24 sample_25 sample_26 sample_27 sample_28 sample_29 sample_30 sample_31 sample_32 sample_33 sample_34 sample_35 sample_36 sample_37 sample_38 sample_39 sample_40 sample_41 sample_42 sample_43 sample_44 sample_45 sample_46 sample_47 sample_48 sample_49 sample_50 median q25 q75 successful
10 33 183 4.587247301e-02 4.150265300e-02 5.938168201e-02 4.244884700e-02 4.172110101e-02 4.340693600e-02 4.336182100e-02 4.066886700e-02 4.055194001e-02 4.138354100e-02 3.866729300e-02 4.059636200e-02 4.120006900e-02 4.111058201e-02 4.150031900e-02 4.162150500e-02 4.148587200e-02 4.061790300e-02 4.088575199e-02 4.080121600e-02 4.060731299e-02 4.148248600e-02 4.665787900e-02 4.109331000e-02 4.098787199e-02 4.093289100e-02 4.120797400e-02 4.122273099e-02 4.350797300e-02 4.138415200e-02 4.171955800e-02 4.133307700e-02 4.169016300e-02 4.156360700e-02 4.131167600e-02 4.812452400e-02 4.963074400e-02 5.781530000e-02 4.096781600e-02 4.150244300e-02 4.105594100e-02 4.127904700e-02 4.151371300e-02 4.127420700e-02 4.346933200e-02 4.085159899e-02 4.126431901e-02 4.123680801e-02 4.131144700e-02 4.107268101e-02 4.132237650e-02 4.106012600e-02 4.171220925e-02 50
15 48 273 5.099652200e-02 5.119178600e-02 5.116326400e-02 5.829024701e-02 5.173108100e-02 6.160219400e-02 5.248764400e-02 5.319818900e-02 5.024609200e-02 5.389851600e-02 5.159825501e-02 5.063796300e-02 5.021909201e-02 5.118375000e-02 5.542235800e-02 5.472682001e-02 5.077434699e-02 5.314340700e-02 5.303915200e-02 5.280805100e-02 5.225960800e-02 5.450739100e-02 5.391872300e-02 5.027228100e-02 5.334511300e-02 5.316505800e-02 5.191775000e-02 5.377717000e-02 5.486679100e-02 5.087236000e-02 5.376506600e-02 5.027892401e-02 5.416722500e-02 5.000713700e-02 5.097496299e-02 5.356900100e-02 5.705712700e-02 5.265411400e-02 5.526119800e-02 5.050425400e-02 5.248920600e-02 5.194912900e-02 5.308020901e-02 5.571547501e-02 5.045029400e-02 5.186418100e-02 5.134454200e-02 5.469703500e-02 5.243350199e-02 5.312273799e-02 5.257166000e-02 5.116838550e-02 5.386817950e-02 50
20 63 363 8.855632200e-02 8.388405700e-02 8.481723800e-02 1.045651630e-01 8.714002000e-02 1.045929250e-01 8.555187799e-02 8.775647100e-02 8.113707400e-02 8.790443700e-02 1.113395600e-01 8.094883200e-02 8.169728900e-02 8.136539000e-02 8.662456900e-02 9.130726400e-02 8.839447100e-02 8.442687200e-02 9.053138800e-02 8.164396901e-02 1.124020230e-01 8.339804300e-02 1.114927760e-01 8.230642501e-02 8.688189001e-02 8.681313200e-02 1.138446340e-01 8.262285600e-02 1.148415430e-01 1.131336560e-01 8.322692299e-02 8.303695700e-02 8.356373999e-02 8.673850300e-02 8.449783300e-02 8.106657300e-02 9.209753000e-02 8.699730501e-02 8.844249100e-02 8.092602100e-02 9.076227800e-02 8.584661001e-02 8.143386900e-02 9.442363800e-02 1.076468240e-01 8.350225800e-02 8.622533700e-02 8.063766199e-02 8.114098200e-02 1.073620920e-01 8.668153600e-02 8.308444850e-02 9.117101750e-02 50
25 78 453 1.434049440e-01 1.198307300e-01 1.257511450e-01 1.640990140e-01 1.229752770e-01 1.581306330e-01 1.288524890e-01 1.501471720e-01 1.257364680e-01 1.542029770e-01 1.545035070e-01 1.181367720e-01 1.432713860e-01 1.445718920e-01 1.245567980e-01 1.663494140e-01 1.183251540e-01 1.116666840e-01 1.215962460e-01 1.184397380e-01 1.619171480e-01 1.304511330e-01 1.499480420e-01 1.131332600e-01 1.240818330e-01 1.178337080e-01 1.581154060e-01 1.202679300e-01 1.567543280e-01 1.592442220e-01 1.496324550e-01 1.138642650e-01 1.151325400e-01 1.383129000e-01 1.200932930e-01 1.182964820e-01 1.526119220e-01 1.198589870e-01 1.192924810e-01 1.178886220e-01 1.526798700e-01 1.242772580e-01 1.158852250e-01 1.602125010e-01 1.407927450e-01 1.217086880e-01 1.520077970e-01 1.178223800e-01 1.188424130e-01 1.643552790e-01 1.257438065e-01 1.189549300e-01 1.524608907e-01 50
30 93 543 1.965366990e-01 1.835856720e-01 1.691066820e-01 2.026233030e-01 2.217216680e-01 1.964801240e-01 1.719027990e-01 1.797344680e-01 1.661236900e-01 1.873585800e-01 2.141641320e-01 1.689497610e-01 1.906739450e-01 2.051763780e-01 1.525335000e-01 2.251226960e-01 1.955964200e-01 1.630194910e-01 1.714801750e-01 1.452865830e-01 1.898849460e-01 1.510771450e-01 2.037549690e-01 1.470986650e-01 2.156918160e-01 1.990180130e-01 2.191407200e-01 1.571701710e-01 2.211210950e-01 2.001565680e-01 2.134248690e-01 1.696377800e-01 1.909655340e-01 1.879176090e-01 1.735233380e-01 2.182981610e-01 1.880002330e-01 2.064117980e-01 1.618042180e-01 1.618884360e-01 2.172130870e-01 1.604209590e-01 1.581215000e-01 2.561999650e-01 1.890333620e-01 1.739130270e-01 1.885460240e-01 1.672115560e-01 1.641454670e-01 2.105543680e-01 1.882731285e-01 1.676461072e-01 2.048210258e-01 50


==> data/new_mpc/op_extrap.dat <==
horizon variables constraints sample_1 sample_2 sample_3 sample_4 sample_5 sample_6 sample_7 sample_8 sample_9 sample_10 sample_11 sample_12 sample_13 sample_14 sample_15 sample_16 sample_17 sample_18 sample_19 sample_20 sample_21 sample_22 sample_23 sample_24 sample_25 sample_26 sample_27 sample_28 sample_29 sample_30 sample_31 sample_32 sample_33 sample_34 sample_35 sample_36 sample_37 sample_38 sample_39 sample_40 sample_41 sample_42 sample_43 sample_44 sample_45 sample_46 sample_47 sample_48 sample_49 sample_50 median q25 q75 successful
10 33 183 1.297830000e-03 9.005000029e-04 8.257809968e-04 4.120546997e-03 7.748860007e-04 1.406274001e-03 9.522969995e-04 9.272899988e-04 7.692549989e-04 7.944730023e-04 1.696634012e-03 8.057420055e-04 7.518420025e-04 7.460320048e-04 7.502299995e-04 7.406209988e-04 7.464520095e-04 7.316449992e-04 8.241969990e-04 7.516519981e-04 7.338089999e-04 7.415339933e-04 7.453099970e-04 8.507670063e-04 7.781210006e-04 7.618719974e-04 7.399509923e-04 7.494879974e-04 1.944988995e-03 7.379369999e-04 7.398490052e-04 7.582650069e-04 7.451690035e-04 9.130430044e-04 7.836720033e-04 7.741340014e-04 5.123586998e-03 8.068950046e-04 7.860969999e-04 7.563999970e-04 7.265959939e-04 8.144790045e-04 7.436770029e-04 7.660990013e-04 1.501531005e-03 7.457410029e-04 7.422249982e-04 7.394489949e-04 7.396799920e-04 8.991279974e-04 7.676770001e-04 7.452042519e-04 8.445205040e-04 50
15 48 273 6.396671000e-03 1.084894997e-03 1.056601002e-03 8.382674998e-03 1.004924001e-03 3.469471994e-03 1.179521001e-03 6.264655000e-03 9.074429981e-04 1.752990000e-03 2.763644996e-03 1.157419996e-03 1.211861003e-03 6.283839997e-03 1.114818995e-03 3.278726006e-03 1.149785006e-03 1.190130002e-03 1.429256001e-03 1.171122996e-03 5.379594004e-03 1.136138999e-03 2.839637003e-03 1.194767996e-03 1.234493000e-03 1.347082005e-03 8.482953002e-03 1.326965001e-03 8.047149997e-03 2.900952000e-03 2.425613995e-03 1.382557995e-03 3.477065999e-03 2.169015002e-03 1.043717006e-03 1.204807995e-03 1.188257003e-03 1.170172996e-03 1.195259007e-03 1.092587998e-03 3.695013002e-03 1.188717011e-03 1.226276006e-03 3.960076996e-03 3.205449000e-03 1.305806996e-03 5.887851999e-03 1.188277005e-03 1.191812997e-03 1.194418001e-03 1.270149998e-03 1.181705002e-03 3.260406755e-03 50
20 63 363 1.164964900e-02 1.776853991e-03 6.942168002e-03 2.078882600e-02 5.450346005e-03 1.204740200e-02 1.307384600e-02 1.997918801e-02 1.604402998e-03 2.310799995e-03 6.511787004e-03 6.438771998e-03 1.669935002e-03 1.597895600e-02 2.441624994e-03 8.903137001e-03 4.720625999e-03 1.893862005e-03 3.987808006e-03 1.700150009e-03 1.145714100e-02 1.703818998e-03 3.967019999e-03 1.647723009e-03 4.928994007e-03 2.867048999e-03 1.369186000e-02 3.820386002e-03 1.117445299e-02 4.383676998e-03 7.481925997e-03 1.789788992e-03 4.860164998e-03 4.299059990e-03 1.624370998e-03 1.700992005e-03 6.132819995e-03 6.311653000e-03 5.250665003e-03 1.830504996e-03 4.881654990e-03 1.722512003e-03 1.739655003e-03 7.288765999e-03 5.750005999e-03 1.796370991e-03 1.678633200e-02 1.742299995e-03 1.756897000e-03 7.788007999e-03 4.790395498e-03 1.791434492e-03 7.433635998e-03 50
25 78 453 2.517146400e-02 9.270692004e-03 2.268618600e-02 4.384030600e-02 9.526489994e-03 1.365343700e-02 4.580585200e-02 6.053519700e-02 2.903355002e-03 1.090875800e-02 2.294538900e-02 8.321763002e-03 1.100849500e-02 5.165401100e-02 7.922687997e-03 2.825624600e-02 7.108489997e-03 2.483781995e-03 1.281390301e-02 3.072974000e-02 4.001133400e-02 2.472111400e-02 6.016091000e-03 2.460980002e-03 9.956921000e-03 6.565636002e-03 2.694332800e-02 6.486719998e-03 2.109891600e-02 1.205704999e-02 9.064669008e-03 2.442737001e-03 8.693375996e-03 6.551671002e-03 2.439931995e-03 1.468991100e-02 2.190002100e-02 9.470105004e-03 6.921540997e-03 6.402551997e-03 7.198848994e-03 6.703464009e-03 2.508438003e-03 1.110212900e-02 1.157971000e-02 2.383477004e-03 5.838492799e-02 1.016299700e-02 1.060963000e-02 1.191594600e-02 1.038631350e-02 6.757983256e-03 2.248964475e-02 50
30 93 543 5.509911900e-02 1.225819600e-02 2.933855600e-02 1.034989520e-01 1.816825000e-02 3.184827800e-02 1.084585950e-01 1.126435590e-01 3.637925001e-03 1.197604000e-02 3.750570199e-02 2.197620300e-02 3.986700600e-02 1.620317470e-01 2.017854100e-02 5.319974700e-02 8.937331004e-03 3.952732994e-03 2.521362300e-02 5.177209300e-02 6.499761400e-02 3.313756399e-02 1.166320599e-02 3.815647993e-03 1.890043601e-02 1.324791200e-02 6.273238999e-02 1.414203100e-02 4.598660200e-02 2.423419699e-02 1.987988300e-02 3.842959006e-03 1.772459300e-02 1.193683800e-02 3.872332400e-02 3.364634400e-02 3.523743100e-02 4.284354000e-02 1.393317000e-02 1.623577601e-02 1.999324600e-02 2.839884500e-02 3.861453006e-03 2.346137500e-02 2.768065400e-02 3.936073001e-03 1.311306910e-01 3.353581799e-02 4.544211701e-02 4.087738301e-02 2.644713850e-02 1.398538525e-02 4.235200075e-02 50


==> data/new_mpc/qp_gnep.dat <==
horizon variables constraints sample_1 sample_2 sample_3 sample_4 sample_5 sample_6 sample_7 sample_8 sample_9 sample_10 sample_11 sample_12 sample_13 sample_14 sample_15 sample_16 sample_17 sample_18 sample_19 sample_20 sample_21 sample_22 sample_23 sample_24 sample_25 sample_26 sample_27 sample_28 sample_29 sample_30 sample_31 sample_32 sample_33 sample_34 sample_35 sample_36 sample_37 sample_38 sample_39 sample_40 sample_41 sample_42 sample_43 sample_44 sample_45 sample_46 sample_47 sample_48 sample_49 sample_50 median q25 q75 successful
10 33 183 4.689318701e-02 2.878628400e-02 2.430325199e-02 3.837615099e-02 2.810663600e-02 3.069903100e-02 2.657743401e-02 2.652666900e-02 2.784022800e-02 2.661709700e-02 6.027331501e-02 2.894452900e-02 2.654326000e-02 2.400813100e-02 3.041554200e-02 2.745832600e-02 3.464801800e-02 3.600354600e-02 3.370305501e-02 3.216724999e-02 3.152011301e-02 2.424045400e-02 2.750918201e-02 2.542582500e-02 2.663521200e-02 2.317143100e-02 2.498397100e-02 2.728345100e-02 2.730556201e-02 2.716306599e-02 2.624294900e-02 2.712570600e-02 2.671289600e-02 2.268247800e-02 2.661236900e-02 5.848423800e-02 5.412748200e-02 4.877681199e-02 2.293186400e-02 2.684005300e-02 1.880229100e-02 2.120824900e-02 2.545090200e-02 1.878278500e-02 2.518644900e-02 2.701238500e-02 1.927405100e-02 1.959093200e-02 2.711823300e-02 3.993259500e-02 2.706530900e-02 2.524629300e-02 3.062815875e-02 50
15 48 273 1.083625750e-01 1.135537960e-01 1.015499070e-01 1.172958180e-01 1.268065170e-01 1.139433350e-01 8.224572999e-02 1.024952510e-01 8.845556300e-02 1.064091310e-01 1.114248570e-01 9.000546300e-02 8.052205500e-02 8.968588799e-02 7.429777500e-02 8.472527500e-02 1.228998720e-01 1.169794280e-01 8.429613500e-02 8.066953000e-02 7.914946400e-02 7.810868400e-02 7.627344000e-02 7.237961800e-02 7.632997599e-02 7.532460000e-02 9.869448099e-02 8.780681300e-02 8.045154400e-02 9.801944200e-02 7.632718100e-02 7.313912300e-02 8.149712500e-02 1.125387950e-01 1.174708940e-01 8.368260000e-02 8.783614800e-02 8.515678100e-02 8.170928100e-02 1.319597310e-01 8.350669300e-02 9.656360800e-02 9.619763500e-02 9.326829099e-02 1.035384280e-01 9.274143800e-02 8.778071500e-02 7.577227600e-02 7.832099100e-02 8.192421099e-02 8.782148050e-02 8.055892375e-02 1.032776338e-01 50
20 63 363 1.604383810e-01 1.701976660e-01 1.723804980e-01 1.903691110e-01 1.734500130e-01 1.845384360e-01 1.920859030e-01 1.706933510e-01 1.773922850e-01 1.719212920e-01 1.567970510e-01 1.613054290e-01 1.540556770e-01 1.532904010e-01 1.626331060e-01 1.752839650e-01 1.795664420e-01 1.922980810e-01 1.674340330e-01 1.601152700e-01 1.859588270e-01 1.756837710e-01 1.825408000e-01 1.514665180e-01 1.620779420e-01 1.759550580e-01 1.856217890e-01 1.914617120e-01 1.838521490e-01 1.840526420e-01 1.831400000e-01 1.512624690e-01 1.560513720e-01 1.510326410e-01 1.565871910e-01 1.487818830e-01 1.690543760e-01 1.846531420e-01 1.551577460e-01 1.563675910e-01 1.612242410e-01 1.626446400e-01 1.627557880e-01 1.546167660e-01 1.710051470e-01 1.498544240e-01 1.628527180e-01 1.749934450e-01 1.572360430e-01 1.527148990e-01 1.682442045e-01 1.566396560e-01 1.790229028e-01 50
25 78 453 2.677158900e-01 2.677597030e-01 2.677766050e-01 3.046120250e-01 2.874452130e-01 3.062294820e-01 2.904126780e-01 2.531036950e-01 2.690786460e-01 2.506329690e-01 2.966100200e-01 2.755382850e-01 2.610292120e-01 2.959875100e-01 2.413916620e-01 2.949160620e-01 2.830269350e-01 2.842719670e-01 2.917213620e-01 2.730244670e-01 2.535281510e-01 2.633879620e-01 2.662283220e-01 2.628786530e-01 2.525111150e-01 2.482467000e-01 2.843417700e-01 2.958944610e-01 2.823044400e-01 2.858365380e-01 2.795564760e-01 2.806210810e-01 2.802156940e-01 2.693524910e-01 2.453527750e-01 2.667934180e-01 2.966848070e-01 2.717459770e-01 2.485658790e-01 2.554231390e-01 2.477068860e-01 2.832117240e-01 2.761290240e-01 2.580335200e-01 2.739845740e-01 2.508040360e-01 2.780417320e-01 2.779374090e-01 2.696002480e-01 2.854216590e-01 2.735045205e-01 2.614915723e-01 2.843243192e-01 50
30 93 543 4.587438950e-01 4.024650160e-01 3.775598400e-01 4.433084850e-01 4.663542630e-01 3.964176270e-01 4.908787120e-01 4.295991740e-01 4.247174690e-01 4.025874280e-01 4.030528570e-01 4.425076950e-01 4.347354770e-01 4.668119120e-01 4.184963660e-01 4.865890140e-01 4.327064050e-01 4.674720060e-01 4.092779740e-01 4.431217140e-01 4.025769150e-01 4.226571320e-01 4.103375110e-01 4.320526300e-01 4.324610910e-01 4.041417860e-01 4.884395530e-01 4.917771690e-01 4.965807410e-01 4.334893430e-01 4.258543710e-01 4.179288970e-01 4.016947250e-01 4.226687990e-01 4.078467710e-01 3.685400900e-01 4.881389990e-01 4.201815820e-01 4.135682270e-01 4.379707160e-01 4.182620410e-01 4.650665320e-01 4.160982880e-01 4.055527970e-01 4.602471740e-01 3.965092970e-01 4.498071790e-01 4.450925750e-01 4.344081460e-01 4.554849940e-01 4.308259020e-01 4.095428583e-01 4.540655403e-01 50


==> data/path_vs_daqp_asymmetry.dat <==
asymmetry_factor tminpath tmindaqp tminqp tmedpath tmeddaqp tmedqp tmaxpath tmaxdaqp tmaxqp
0.05	0.212022	0.012130242	21.838644867	0.300685	0.014608237	29.5404303755	4.157212	0.022887604	57.606937323
0.15	0.212917	0.011762808	21.77308093	0.314073	0.0152068305	28.186922314	3.949927	0.017251259	41.77201109
0.25	0.23001499999999997	0.012482534	21.25661058	0.294808	0.0159770375	27.866683994	4.017851	0.017322979	42.941968774
0.35	0.232894	0.011441855	21.942120116	0.29161400000000004	0.016080468	26.9252737475	4.411447	0.0183944	44.936480551
0.45	0.234481	0.01198255	21.484622853	0.289728	0.0181145235	26.249776267999998	3.762109	0.02042188	42.005230613
0.55	0.237833	0.014452313	21.373686863	0.297654	0.019315237	27.4990112355	3.900098	0.021638895	44.427573302
0.65	0.237771	0.019081065	21.64758507	0.31884250000000003	0.0243899875	27.679104809499997	4.194805	0.026992018	41.292874518
0.75	0.238021	0.0209421	21.488748791	0.3203335	0.0325726385	27.8722982555	4.735884	0.063400527	44.140640901
0.85	0.236866	0.023145882	21.884182275	0.321251	0.053032051	28.175373354	6.101174	0.056300099	42.556946657
0.95	0.247692	0.023483861	23.523776646	0.323785	0.1269586525	30.2220965715	5.408774	0.205609305	43.718694113


==> data/path_vs_daqp_vs_qp.dat <==
n tminpath tmindaqp tminqp tmedpath tmeddaqp tmedqp tmaxpath tmaxdaqp tmaxqp
25.0	0.007727	0.000802621	0.109998554	0.012688499999999998	0.0010612295	0.1767672675	0.015686	0.001480901	0.229801539
50.0	0.046622	0.003370456	1.094764294	0.06379699999999999	0.005243606	1.4965843975	0.48291399999999995	0.008136588	1.965773666
75.0	0.136136	0.011215042	7.148610005	0.1629195	0.016766692	12.403899286000001	0.191744	0.019712978	19.05531532
100.0	0.305524	0.02837254	29.318727387	0.412299	0.037245060999999996	37.905954659	6.042593	0.092099059	48.885648415

